Rapid dust production in submillimeter galaxies at z>4?

The existence of submillimeter-selected galaxies (SMGs) at redshifts z>4 has recently been confirmed. Using simultaneously all the available data from UV to radio we have modeled the spectral energy distributions of the six known spectroscopically confirmed SMGs at z>4. We find that their star formation rates (average ~2500 MSun yr^{-1}), stellar (~3.6x10^{11} MSun) and dust (~6.7x10^{8} MSun) masses, extinction (A_V~2.2 mag), and gas-to-dust ratios (~60) are within the ranges for 1.7<z<3.6 SMGs. Our analysis suggests that infrared-to-radio luminosity ratios of SMGs do not change up to redshift ~5 and are lower by a factor of ~2.1 than the value corresponding to the local IR-radio correlation. However, we also find dissimilarities between z>4 and lower-redshift SMGs. Those at z>4 tend to be among the most star-forming, least massive and hottest (~60 K) SMGs and exhibit the highest fraction of stellar mass formed in the ongoing starburst (~45%). This indicates that at z>4 we see earlier stages of evolution of submillimeter-bright galaxies. Using the derived properties for z>4 SMGs we investigate the origin of dust at epochs less than 1.5 Gyr after the big bang. This is significant to our understanding of the evolution of the early universe. For three z>4 SMGs, asymptotic giant branch stars could be the dominant dust producers. However, for the remaining three only supernovae (SNe) are efficient and fast enough to be responsible for dust production, though requiring a very high dust yield per SN (0.15-0.65 MSun). The required dust yields are lower if a top-heavy initial mass function or significant dust growth in the interstellar medium is assumed. We estimate lower limits of the contribution of SMGs to the cosmic star formation and stellar mass densities at z~4-5 to be ~4% and ~1%, respectively.

==> tab1_mr.txt <==
Title: Rapid dust production in submillimeter galaxies at z>4?
Authors: Michal J. Michalowski, Darach Watson and Jens Hjorth
Table: 1: Photometry detections of z>4 SMGs
================================================================================
Byte-by-byte Description of file: tab1_mr.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label   Explanations
--------------------------------------------------------------------------------
   1- 21 A21    ---     Name    SMG name
  23- 27 F5.3   ---     z       Redshift
  29- 38 F10.3  um      lambda  Wavelength
  40- 48 F9.3   uJy     flux    Flux density
  50- 57 F8.3   uJy   e_flux    Error on flux density
  59- 75 A17    ---   r_flux    Reference
--------------------------------------------------------------------------------
Note (1):   The measured fluxes (column 4) are given with the corresponding 1 sigma errors (column 5).
Note (2):   The data for SMMJ163555.5+661300 has been corrected for lensing magnification of a factor of 5.5.
--------------------------------------------------------------------------------
LESSJ033229.4-275619  4.760      0.597     0.072    0.006 coppin09          
LESSJ033229.4-275619  4.760      0.652     0.215    0.020 coppin09          
LESSJ033229.4-275619  4.760      0.771     0.350    0.013 coppin09          
LESSJ033229.4-275619  4.760      0.905     0.405    0.015 coppin09          
LESSJ033229.4-275619  4.760      3.600     2.860    0.060 coppin09          
LESSJ033229.4-275619  4.760      4.500     4.040    0.080 coppin09          
LESSJ033229.4-275619  4.760      5.800     6.300    0.400 coppin09          
LESSJ033229.4-275619  4.760      8.000     9.200    0.400 coppin09          
LESSJ033229.4-275619  4.760     24.000    32.000    5.000 coppin09          
LESSJ033229.4-275619  4.760    870.000  5000.000 1400.000 coppin09          
LESSJ033229.4-275619  4.760 200000.000    18.800    6.300 coppin09          
MMJ100054.48+023435.9 4.547      0.548     0.150    0.020 capak08           
MMJ100054.48+023435.9 4.547      0.574     0.180    0.050 capak08           
MMJ100054.48+023435.9 4.547      0.624     0.250    0.060 capak08           
MMJ100054.48+023435.9 4.547      0.630     0.500    0.030 capak08           
MMJ100054.48+023435.9 4.547      0.679     1.240    0.060 capak08           
MMJ100054.48+023435.9 4.547      0.709     1.300    0.070 capak08           
MMJ100054.48+023435.9 4.547      0.711     1.320    0.130 capak08           
MMJ100054.48+023435.9 4.547      0.738     1.590    0.090 capak08           
MMJ100054.48+023435.9 4.547      0.764     1.600    0.050 capak08           
MMJ100054.48+023435.9 4.547      0.767     1.590    0.090 capak08           
MMJ100054.48+023435.9 4.547      0.815     1.600    0.090 capak08           
MMJ100054.48+023435.9 4.547      0.827     1.480    0.090 capak08           
MMJ100054.48+023435.9 4.547      0.904     1.820    0.100 capak08           
MMJ100054.48+023435.9 4.547      1.250     2.400    0.800 capak08           
MMJ100054.48+023435.9 4.547      2.150     3.700    0.500 capak08           
MMJ100054.48+023435.9 4.547      3.600     7.900    0.200 capak08           
MMJ100054.48+023435.9 4.547      4.500     5.800    0.400 capak08           
MMJ100054.48+023435.9 4.547      5.800     3.400    1.300 capak08           
MMJ100054.48+023435.9 4.547      8.000    10.000    3.600 capak08           
MMJ100054.48+023435.9 4.547     24.000    26.000   13.000 capak08           
MMJ100054.48+023435.9 4.547   1100.000  4800.000 1500.000 capak08           
MMJ100054.48+023435.9 4.547   1250.000  3410.000  670.000 capak08           
MMJ100054.48+023435.9 4.547   3598.900   170.000   80.000 schinnerer08      
MMJ100054.48+023435.9 4.547 200000.000    45.000    9.000 capak08           
SMMJ123711.7+622212   4.055      0.443     0.080    0.016 capak04           
SMMJ123711.7+622212   4.055      0.547     0.162    0.034 capak04           
SMMJ123711.7+622212   4.055      0.606     0.295    0.019 giavalisco04goods 
SMMJ123711.7+622212   4.055      0.653     0.488    0.029 capak04           
SMMJ123711.7+622212   4.055      0.775     0.631    0.056 pope06            
SMMJ123711.7+622212   4.055      0.798     0.686    0.082 capak04           
SMMJ123711.7+622212   4.055      0.814     0.620    0.034 giavalisco04goods 
SMMJ123711.7+622212   4.055      0.850     0.788    0.042 giavalisco04goods 
SMMJ123711.7+622212   4.055      0.907     0.882    0.088 capak04           
SMMJ123711.7+622212   4.055      3.600     6.790    0.550 pope06            
SMMJ123711.7+622212   4.055      4.500     9.230    0.790 pope06            
SMMJ123711.7+622212   4.055      5.800    15.930    1.280 pope06            
SMMJ123711.7+622212   4.055      8.000    25.280    1.480 pope06            
SMMJ123711.7+622212   4.055     24.000    68.900    4.800 pope06            
SMMJ123711.7+622212   4.055    850.000 20300.000 2100.000 pope06            
SMMJ123711.7+622212   4.055    890.000 22900.000 2800.000 iono06            
SMMJ123711.7+622212   4.055   1100.000 10690.000 1120.000 perera08          
SMMJ123711.7+622212   4.055   1200.000  9300.001  900.000 greve08           
SMMJ123711.7+622212   4.055   1880.000  1900.000  200.000 casey09           
SMMJ123711.7+622212   4.055   3300.000   330.000   70.000 daddi09           
SMMJ123711.7+622212   4.055 210000.000    75.800    7.900 daddi09           
SMMJ123711.7+622212   4.055 210000.000    58.000   16.000 greve08           
SMMJ123709.5+622206   4.051      0.443     0.136    0.026 capak04           
SMMJ123709.5+622206   4.051      0.547     0.256    0.038 capak04           
SMMJ123709.5+622206   4.051      0.606     0.281    0.017 giavalisco04goods 
SMMJ123709.5+622206   4.051      0.653     0.353    0.028 capak04           
SMMJ123709.5+622206   4.051      0.775     0.479    0.042 pope06            
SMMJ123709.5+622206   4.051      0.798     0.815    0.094 capak04           
SMMJ123709.5+622206   4.051      0.814     0.476    0.030 giavalisco04goods 
SMMJ123709.5+622206   4.051      0.850     0.500    0.038 giavalisco04goods 
SMMJ123709.5+622206   4.051      0.907     1.045    0.101 capak04           
SMMJ123709.5+622206   4.051      3.600     3.870    0.550 pope06            
SMMJ123709.5+622206   4.051      4.500     3.890    0.510 pope06            
SMMJ123709.5+622206   4.051      5.800     6.060    0.980 pope06            
SMMJ123709.5+622206   4.051      8.000     9.360    1.140 pope06            
SMMJ123709.5+622206   4.051     24.000    30.200    5.600 pope06            
SMMJ123709.5+622206   4.051    850.000  9900.000 2300.000 pope06            
SMMJ123709.5+622206   4.051 210000.000   180.700    8.400 pope06            
SMMJ123709.5+622206   4.051 210000.000   160.000    9.000 greve08           
SMMJ123633.8+621408   4.042      3.600     1.210    0.390 pope06            
SMMJ123633.8+621408   4.042      4.500     1.960    0.360 pope06            
SMMJ123633.8+621408   4.042      5.800     2.720    0.880 pope06            
SMMJ123633.8+621408   4.042      8.000     5.110    1.140 pope06            
SMMJ123633.8+621408   4.042     24.000    30.700    5.400 pope06            
SMMJ123633.8+621408   4.042     24.000    26.200    5.100 chapin09          
SMMJ123633.8+621408   4.042     24.000    46.300    9.200 wang07            
SMMJ123633.8+621408   4.042    850.000 11300.000 1600.000 pope06            
SMMJ123633.8+621408   4.042    850.001 12940.000 2140.000 wang04            
SMMJ123633.8+621408   4.042    880.000 12000.000 1400.000 wang07            
SMMJ123633.8+621408   4.042   1100.000  5350.000 1080.000 chapin09          
SMMJ123633.8+621408   4.042   1100.000  6230.000  970.000 perera08          
SMMJ123633.8+621408   4.042   1200.000  4900.000  700.000 greve08           
SMMJ123633.8+621408   4.042   1250.000  5000.000 1000.000 dannerbauer08     
SMMJ123633.8+621408   4.042 210000.000    33.100   10.300 pope06            
SMMJ123633.8+621408   4.042 210000.000    34.000    4.000 greve08           
SMMJ163555.5+661300   4.044      0.625     0.006    0.001 knudsen09         
SMMJ163555.5+661300   4.044      0.775     0.026    0.001 knudsen09         
SMMJ163555.5+661300   4.044      0.850     0.035    0.002 knudsen09         
SMMJ163555.5+661300   4.044      1.100     0.037    0.002 knudsen09         
SMMJ163555.5+661300   4.044      1.600     0.052    0.002 knudsen09         
SMMJ163555.5+661300   4.044      2.200     0.093    0.005 knudsen09         
SMMJ163555.5+661300   4.044      3.600     0.608    0.027 knudsen09         
SMMJ163555.5+661300   4.044      4.500     0.515    0.023 knudsen09         
SMMJ163555.5+661300   4.044      5.800     0.903    0.079 knudsen09         
SMMJ163555.5+661300   4.044      8.000     1.018    0.090 knudsen09         
SMMJ163555.5+661300   4.044    450.000  3272.727  981.818 knudsen09         
SMMJ163555.5+661300   4.044    850.000  2054.546  236.364 knudsen09         
SMMJ163555.5+661300   4.044    870.001  1945.455  363.636 knudsen09         
SMMJ163555.5+661300   4.044 210000.000     8.182    0.000 knudsen09         


==> tab2_mr.txt <==
Title: Rapid dust production in submillimeter galaxies at z>4?
Authors: Michal J. Michalowski, Darach Watson and Jens Hjorth
Table: 2: Photometry upper limits of z>4 SMGs
================================================================================
Byte-by-byte Description of file: tab2_mr.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label   Explanations
--------------------------------------------------------------------------------
   1- 21 A21    ---     Name    SMG name
  23- 27 F5.3   ---     z       Redshift
  29- 38 F10.3  um      lambda  Wavelength
  40- 48 F9.3   uJy     flux    Flux density
  50- 58 F9.3   uJy   e_flux    Error on flux density
  60- 76 A17    ---   r_flux    Reference
--------------------------------------------------------------------------------
Note (1):   When the error is equal to zero, the flux column denotes 3sigma upper limit. Otherwise it denotes formal flux at the position of an SMG.
Note (2):   The data for SMMJ163555.5+661300 has been corrected for lensing magnification of a factor of 5.5.
--------------------------------------------------------------------------------
LESSJ033229.4-275619  4.760      0.352     0.087     0.000 coppin09          
LESSJ033229.4-275619  4.760      0.433     0.013     0.000 coppin09          
LESSJ033229.4-275619  4.760      0.461     0.039     0.000 coppin09          
LESSJ033229.4-275619  4.760      0.538     0.059     0.000 coppin09          
LESSJ033229.4-275619  4.760      1.200     1.650     0.000 coppin09          
LESSJ033229.4-275619  4.760      2.100     3.200     0.000 coppin09          
LESSJ033229.4-275619  4.760     70.000  2500.000     0.000 coppin09          
LESSJ033229.4-275619  4.760    160.000 33000.000     0.000 coppin09          
LESSJ033229.4-275619  4.760    250.000     0.000 11000.000 devlin09          
LESSJ033229.4-275619  4.760    350.000     0.000  9000.001 devlin09          
LESSJ033229.4-275619  4.760    500.000     0.000  6000.000 devlin09          
MMJ100054.48+023435.9 4.547      0.150     0.000     0.200 capak08           
MMJ100054.48+023435.9 4.547      0.250     0.000     0.090 capak08           
MMJ100054.48+023435.9 4.547      0.380     0.000     0.010 capak08           
MMJ100054.48+023435.9 4.547      0.427     0.000     0.020 capak08           
MMJ100054.48+023435.9 4.547      0.446     0.000     0.010 capak08           
MMJ100054.48+023435.9 4.547      0.464     0.040     0.040 capak08           
MMJ100054.48+023435.9 4.547      0.478     0.030     0.020 capak08           
MMJ100054.48+023435.9 4.547      0.484     0.040     0.040 capak08           
MMJ100054.48+023435.9 4.547      0.505     0.090     0.050 capak08           
MMJ100054.48+023435.9 4.547      0.527     0.080     0.040 capak08           
MMJ100054.48+023435.9 4.547   7137.900   150.000     0.000 schinnerer08      
SMMJ123711.7+622212   4.055      0.365     0.063     0.026 capak04           
SMMJ123711.7+622212   4.055      0.435     0.162     0.000 giavalisco04goods 
SMMJ123711.7+622212   4.055      1.895    -0.054     1.313 capak04           
SMMJ123711.7+622212   4.055     70.000  4500.000     0.000 frayer06          
SMMJ123709.5+622206   4.051      0.365     0.084     0.029 capak04           
SMMJ123709.5+622206   4.051      0.435     0.312     0.000 giavalisco04goods 
SMMJ123709.5+622206   4.051      1.895     2.338     1.367 capak04           
SMMJ123709.5+622206   4.051     70.000  4500.000     0.000 frayer06          
SMMJ123709.5+622206   4.051   1100.000  3000.000     0.000 perera08          
SMMJ123709.5+622206   4.051   1200.000  2700.000     0.000 greve08           
SMMJ123709.5+622206   4.051   1880.000   500.000   300.000 casey09           
SMMJ123709.5+622206   4.051   3300.000   110.000   100.000 daddi09           
SMMJ123633.8+621408   4.042      0.435     0.008     0.000 giavalisco04goods 
SMMJ123633.8+621408   4.042      0.435     0.000     0.004 wang07            
SMMJ123633.8+621408   4.042      0.606     0.008     0.000 giavalisco04goods 
SMMJ123633.8+621408   4.042      0.606     0.000     0.003 wang07            
SMMJ123633.8+621408   4.042      0.775     0.016     0.000 giavalisco04goods 
SMMJ123633.8+621408   4.042      0.775     0.023     0.000 pope06            
SMMJ123633.8+621408   4.042      0.775     0.001     0.006 wang07            
SMMJ123633.8+621408   4.042      0.850     0.025     0.000 giavalisco04goods 
SMMJ123633.8+621408   4.042      0.850     0.000     0.009 wang07            
SMMJ123633.8+621408   4.042      1.260     0.000     0.014 wang09            
SMMJ123633.8+621408   4.042      1.600     0.000     0.005 wang09            
SMMJ123633.8+621408   4.042      2.140     0.009     0.014 wang09            
SMMJ123633.8+621408   4.042      2.200     0.055     0.052 wang07            
SMMJ123633.8+621408   4.042     70.000  2000.000     0.000 dannerbauer08     
SMMJ123633.8+621408   4.042    160.000 30000.000     0.000 dannerbauer08     
SMMJ123633.8+621408   4.042   3000.000     0.000   800.000 dannerbauer08     
SMMJ123633.8+621408   4.042   3280.900    20.000    90.000 daddi09b          
SMMJ163555.5+661300   4.044      0.435     0.001     0.000 knudsen09         
SMMJ163555.5+661300   4.044      0.475     0.001     0.000 knudsen09         
SMMJ163555.5+661300   4.044      0.555     0.002     0.000 knudsen09         
SMMJ163555.5+661300   4.044      6.700    11.455     0.000 knudsen09         
SMMJ163555.5+661300   4.044     15.000    27.273     0.000 knudsen09         
SMMJ163555.5+661300   4.044     24.000    10.909     0.000 knudsen09         
SMMJ163555.5+661300   4.044   3294.400    80.000     0.000 knudsen09         
SMMJ163555.5+661300   4.044  36560.000     3.273     0.000 knudsen09         
SMMJ163555.5+661300   4.044 210000.000     8.182     0.000 knudsen09         

